Data-driven Reference Trajectory Optimization for Precision Motion Systems

We propose a data-driven optimization-based pre-compensation method to improve the contour tracking performance of precision motion stages by modifying the reference trajectory and without modifying any built-in low-level controllers. The position of the precision motion stage is predicted with data-driven models, a linear low-fidelity model is used to optimize traversal time, by changing the path velocity and acceleration profiles then a non-linear high-fidelity model is used to refine the previously found time-optimal solution. We experimentally demonstrate that the proposed method is capable of simultaneously improving the productivity and accuracy of a high precision motion stage. Given the data-based nature of the models, the proposed method can easily be adapted to a wide family of precision motion systems.

==> data/horizon.csv <==
id,horizon,traj_time,comp_time
urch,4,3.342893,229.03
urch,8,2.574196,251.77
urch,16,2.312418,342.04
urch,32,2.285424,482.89
urch,64,2.270939,7535.63
urch,128,2.261093,202.8
o,4,0.516745,57.69
o,8,0.368576,61.79
o,16,0.285911,88.93
o,32,0.25068,112.32
o,64,0.23803,1707.32
o,128,0.237392,48.34

